LLC Intra-set Write Balancing

The increasing use of Non-Volatile Memory (NVM) in computer architecture has brought about new challenges, one of which is the write endurance problem. Frequent writes to a particular cache cell in NVM can lead to degradation of the memory cell and reduce its lifespan. To solve this problem, we propose a sample-based blocking technique for the Last Level Cache (LLC). Our approach involves defining a threshold value and sampling a subset of cache sets. If the number of writes to a way in a sampled set exceeds the threshold, the way is blocked, and writes are redirected to other ways. We also maintain a history structure to record the number of writes in a set and a PC-Table to use for blocking in unsampled sets. Based on blocking on sampled sets, variance of values stored in history is used to determine whether blocking had a positive impact or not, and on this basis, value corresponding to instruction pointer is incremented or decremented. This value is later used for blocking in unsampled sets. Our results show that our approach significantly balances write traffic to the cache and improves the overall lifespan of the memory cells while having better performance to the base-line system. Our approach can also be applied to other cache hierarchies and NVM technologies to mitigate the problem of write endurance.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

